Gaussian Mixture Embeddings for Multiple Word Prototypes

Recently, word representation has been increasingly focused on for its excellent properties in representing the word semantics. Previous works mainly suffer from the problem of polysemy phenomenon. To address this problem, most of previous models represent words as multiple distributed vectors. However, it cannot reflect the rich relations between words by representing words as points in the embedded space. In this paper, we propose the Gaussian mixture skip-gram (GMSG) model to learn the Gaussian mixture embeddings for words based on skip-gram framework. Each word can be regarded as a gaussian mixture distribution in the embedded space, and each gaussian component represents a word sense. Since the number of senses varies from word to word, we further propose the Dynamic GMSG (D-GMSG) model by adaptively increasing the sense number of words during training. Experiments on four benchmarks show the effectiveness of our proposed model.

==> modelSelect100.txt <==
senseNum	WordSim-353	Rel-122	MC
2	67.23091	58.8585	76.25
3	67.78335	57.2946	77.26
4	66.92737	55.868	76.86622
5	65.8363	52.694	73.835
6	63.8132	50.3481	73.1460973
